Towards Tactile Internet in Beyond 5G Era: Recent Advances, Current Issues and Future Directions

Tactile Internet (TI) is envisioned to create a paradigm shift from the content-oriented communications to steer/control-based communications by enabling real-time transmission of haptic information (i.e., touch, actuation, motion, vibration, surface texture) over Internet in addition to the conventional audiovisual and data traffics. This emerging TI technology is expected to create numerous opportunities for technology markets in a wide variety of applications ranging from teleoperation systems and AR/VR to automotive safety and eHealthcare towards addressing the complex problems of human society. However, the realization of TI over wireless media in the upcoming 5G and beyond networks creates various non-conventional communication challenges and stringent requirements. To this end, this paper aims to provide a holistic view on wireless TI along with a thorough review of the existing literature, to identify and analyze the involved technical issues, to highlight potential solutions and to propose future research directions. First, starting with the vision of TI and recent advances and a review of related survey/overview articles, we present a generalized framework for wireless TI in the Beyond 5G Era including a TI architecture, main technical requirements, key application areas and potential enabling technologies. Subsequently, we provide a comprehensive review of the existing TI works by broadly categorizing them into three main paradigms; namely, haptic communications, wireless AR/VR, and autonomous, intelligent and cooperative mobility systems. Next, potential enabling technologies across physical/MAC and network layers are identified and discussed in detail. Also, security and privacy issues of TI applications are discussed along with some promising enablers. Finally, we present some open research challenges and recommend promising future research directions.

==> IEEEtrantools_doc.txt <==

 IEEEtrantools_doc.txt 2002/11/18 version V1.1 [command versions of 
 IEEEtrantools.sty V1.1 correspond to those in V1.6b of IEEEtran.cls]

 This file is the user guide for the IEEEtrantools.sty package.

 NOTE: This text file uses UNIX line feed conventions. When (human)
 reading this file on other platforms, you may have to use a text
 editor that can handle lines terminated by the UNIX line feed
 character (0x0A).

 The IEEEtrantools.sty package provides several popular and unique
 commands from the IEEEtran.cls class (version 1.6b) file.

 IEEEtrantools.sty should not be used with IEEEtran.cls.

 The latest version and documentation of IEEEtrantools can be obtained at:
 http://www.ctan.org/tex-archive/macros/latex/contrib/supported/IEEEtran/

 Copyright (c) 2002 by Michael Shell
                       mshell@ece.gatech.edu
                       See the CTAN website above
                       for current contact information.

**********************************************************************
 Legal Notice:
 This code is offered as-is without any warranty either
 expressed or implied; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE! 
 User assumes all risk.
 In no event shall IEEE or any contributor to this code
 be liable for any damages or losses, including, but not limited to,
 incidental, consequential, or any other damages, resulting from the
 use or misuse of any information contained here.

 All comments are the opinions of their respective authors and are not
 necessarily endorsed by the IEEE.

 This code is distributed under the Perl Artistic License 
 ( http://language.perl.com/misc/Artistic.html ) 
 and may be freely used, distributed and modified.
 Retain all contribution notices and credits.

**********************************************************************

Available package options e.g., \usepackage[retainorgcmds]{IEEEtrantools}

 retainorgcmds
    Prevents IEEEtrantools from overriding existing LaTeX commands.
    Currently, the only effect is to preserve the original definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

*******
11/2002 V1.1 (v1.6b of IEEEtran.cls) changes:
 
 1) In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.

**********************************************************************



The IEEEtrantools.sty package provides several commands from the IEEEtran.cls
file so that they can be used under other LaTeX classes. This guide covers
only the differences in the use of the commands from those provided by
IEEEtran.cls. For complete documentation on these commands, see the relevant
sections in the IEEEtran_HOWTO manual which is available at the CTAN site.

IEEEtrantools.sty provides \PARstart; the \bstctlcite command for the control
entry types of IEEEtran.bst V1.00 and later; the IEEE IED list environments;
and the complete IEEEeqnarray family, including the IEEEeqnarray support
commands.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting as controlled by the class file. Therefore,
there may be spacing/layout differences between the results of the commands
under IEEEtran.cls and the user's class file as different fonts, default
values for the various length commands, etc., are used.



*** \PARstart ***

\PARstart{}{} is used to provide a large initial "drop cap" letter as well
as to capitialize the remaining letters of the first word of a chapter or
section (if placed within the second argument). e.g., \PARstart{O}{nce}

Unlike IEEEtran.cls, IEEEtrantools.sty provides the user with a way to
control the various parameters of the \PARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
definitions of these parameters if they already exist when the package is
loaded.


% the number of lines that are indented to clear the drop cap letter
\renewcommand{\IEEEPARstartDROPLINES}{2}

% minimum number of lines left on a page to allow a \PARstart
% Does not take into consideration rubber shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% the depth the letter is lowered below the baseline
% The height (and size) of the letter is determined by the sum of this value
% and the height of a capital "T" in the current font. It is a good idea to
% set this value in terms of the baselineskip so that it can respond to
% changes therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% the horizontal separation distance from the drop letter to the main text
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \PARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}



*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later). 
e.g., \bstctlcite{IEEEexample:BSTcontrol}
\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should NOT be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.

IEEEtrantools will not override a previously defined \bstctlcite.




*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides revised itemize, enumerate and description list
environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are overridden with the IEEE
IED versions. To prevent this, load IEEEtrantools.sty with the
"retainorgcmds" option:

\usepackage[retainorgcmds]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\setlabelwidth,
\usemathlabelsep, \iedlabeljustifyl, etc.) are also provided.




*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variables
\normalsizebaselineskip and \normaljot. As IEEEtrantools is loaded,
\normaljot will be set to the current value of \jot and
\normalsizebaselineskip will be set to the \baselineskip of the normalsize
font. If the user later alters the document's nominal \jot, \baselinestretch,
etc., the values of \normaljot and \normalsizebaselineskip should be revised
as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.




%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%%%%%
% That's all folks!


